Rethinking Text-Promptable Surgical Instrument Segmentation with Robust Framework

Surgical instrument segmentation is an essential component of computer-assisted and robotic surgery systems. Vision-based segmentation models typically produce outputs limited to a predefined set of instrument categories, which restricts their applicability in interactive systems and robotic task automation. Promptable segmentation methods allow selective predictions based on textual prompts. However, they often rely on the assumption that the instruments present in the scene are already known, and prompts are generated accordingly, limiting their ability to generalize to unseen or dynamically emerging instruments. In practical surgical environments, where instrument existence information is not provided, this assumption does not hold consistently, resulting in false-positive segmentation. To address these limitations, we formulate a new task called Robust text-promptable Surgical Instrument Segmentation (R-SIS). Under this setting, prompts are issued for all candidate categories without access to instrument presence information. R-SIS requires distinguishing which prompts refer to visible instruments and generating masks only when such instruments are explicitly present in the scene. This setting reflects practical conditions where uncertainty in instrument presence is inherent. We evaluate existing segmentation methods under the R-SIS protocol using surgical video datasets and observe substantial false-positive predictions in the absence of ground-truth instruments. These findings demonstrate a mismatch between current evaluation protocols and real-world use cases, and support the need for benchmarks that explicitly account for prompt uncertainty and instrument absence.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



